Maximum Geometric Quantum Entropy

Any given density matrix can be represented as an infinite number of ensembles of pure states. This leads to the natural question of how to uniquely select one out of the many, apparently equally suitable, possibilities. Following Jaynes' information-theoretic perspective, this can be framed as an inference problem. We propose the Maximum Geometric Quantum Entropy Principle to exploit the notions of Quantum Information Dimension and Geometric Quantum Entropy. These allow us to quantify the entropy of fully arbitrary ensembles and select the one that maximizes it. After formulating the principle mathematically, we give the analytical solution to the maximization problem in a number of cases and discuss the physical mechanism behind the emergence of such maximum entropy ensembles.

==> idiagrams.tikz <==
%%% Useful TikZ code

%% Arc along a curve, stolen from http://tex.stackexchange.com/a/71596/66712
\tikzset{
  anticlockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget < \anglestart ? \angletarget+360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt) -- (\tikztotarget)
    },
  },
  clockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget > \anglestart ? \angletarget - 360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt)  -- (\tikztotarget)
    },
  },
}

\def \idiagramthree {
  \def \radius {1.5}
  \def \delt {1.5}

  \coordinate (X) at (0, 0);
  \coordinate (Y) at (240:\delt);
  \coordinate (Z) at (-60:\delt);

  \def \X { (X) circle (\radius) }
  \def \Y { (Y) circle (\radius) }
  \def \Z { (Z) circle (\radius) }

  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \path [name intersections={of=X and Y, by={XY1, XY2}}];
  \path [name intersections={of=X and Z, by={XZ1, XZ2}}];
  \path [name intersections={of=Y and Z, by={YZ2, YZ1}}];

  \coordinate (XYZ) at (barycentric cs:XY2=1/3,XZ2=1/3,YZ2=1/3);
  \coordinate (XYgZ) at (barycentric cs:XY1=6/12,XZ2=6/24,YZ2=6/24);
  \coordinate (XZgY) at (barycentric cs:XY2=6/24,XZ1=6/12,YZ2=6/24);
  \coordinate (YZgX) at (barycentric cs:XY2=6/24,XZ2=6/24,YZ1=6/12);
  \coordinate (XgYZ) at ($ (XYZ) ! 1.75 ! (X) $);
  \coordinate (YgXZ) at ($ (XYZ) ! 1.75 ! (Y) $);
  \coordinate (ZgXY) at ($ (XYZ) ! 1.75 ! (Z) $);
  \coordinate (XY) at (barycentric cs:XY1=1/2,XY2=1/2);
  \coordinate (XZ) at (barycentric cs:XZ1=1/2,XZ2=1/2);
  \coordinate (YZ) at (barycentric cs:YZ1=1/2,YZ2=1/2);

  \coordinate (Xlabel) at ($ (XYZ) ! 2.8 ! (X) $);
  \coordinate (Ylabel) at ($ (XYZ) ! 2.8 ! (Y) $);
  \coordinate (Zlabel) at ($ (XYZ) ! 2.8 ! (Z) $);
}

\def \idiagramfour {
  \def \radius { 1.00 }
  \def \ratio  { 2.5 }
  \def \sqrt2  { 1.4142135623730951 }
  \def \isqrt2 { 0.70710678118654746 }

  \coordinate (x1) at (\isqrt2 * \radius, 0);
  \coordinate (y1) at (0, \isqrt2 * \radius);
  \coordinate (x2) at (\ratio * \isqrt2 * \radius, 0);
  \coordinate (y2) at (0, \ratio * \isqrt2 * \radius);

  \coordinate (startw) at ($(x1) + (y1)$);
  \coordinate (startx) at ($(startw) + 1.25*(y1) + 0.75*(x1)$);
  \coordinate (starty) at ($(y1) - (x1)$);
  \coordinate (startz) at ($(starty) + 1.25*(y1) - 0.75*(x1)$);
  \coordinate (labelleft) at ($(y2)-(x2)-(1.1*\radius,0)$);
  \coordinate (labelright) at ($(x2)+(y2)+(1.1*\radius,0)$);

  \def \W { (startw) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \X { (startx) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \Y { (startz) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \def \Z { (starty) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \path [ultra thick, name path=W] \W;
  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \coordinate (Wlabel) at ($(y2) - (x2) + (180:1.1*\radius)$);
  \coordinate (Xlabel) at ($1.25*(y1) + 0.75*(x1) + (y2)-(x2) + (145:1.1*\radius)$);
  \coordinate (Ylabel) at ($1.25*(y1) - 0.75*(x1) + (x2) + (y2) + (35:1.1*\radius)$);
  \coordinate (Zlabel) at ($(x2) + (y2) + (0:1.1*\radius)$);

  \path [name intersections={of=W and X, name=WX}];
  \path [name intersections={of=W and Y, name=WY}];
  \path [name intersections={of=W and Z, name=WZ}];
  \path [name intersections={of=X and Y, name=XY}];
  \path [name intersections={of=X and Z, name=XZ}];
  \path [name intersections={of=Y and Z, name=YZ}];

  \coordinate (WgXYZ) at (barycentric cs:WX-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (XgWYZ) at (barycentric cs:WX-2=2/5,XY-4=3/5,WY-2=-3/10);
  \coordinate (YgWXZ) at (barycentric cs:YZ-2=2/5,XY-4=3/5,XZ-2=-3/10);
  \coordinate (ZgWXY) at (barycentric cs:YZ-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (WXgYZ) at (barycentric cs:WX-2=2/5,WY-2=2/5,XY-3=1/5);
  \coordinate (WYgXZ) at (barycentric cs:XY-3=1/2,YZ-1=1/2);
  \coordinate (WZgXY) at (barycentric cs:XY-2=1/2,WZ-4=1/2);
  \coordinate (XYgWZ) at (barycentric cs:XY-4=1/4,XZ-2=1/4,WZ-37=1/4,WY-2=1/4);
  \coordinate (XZgWY) at (barycentric cs:XY-1=1/2,WX-1=1/2);
  \coordinate (YZgWX) at (barycentric cs:YZ-2=2/5,XY-1=1/5,XZ-2=2/5);
  \coordinate (WXYgZ) at (barycentric cs:WY-2=1/4,WZ-37=1/4,XZ-1=1/4,XY-3=1/4);
  \coordinate (WXZgY) at (barycentric cs:WY-1=2/7,WX-1=4/7,XY-2=2/7);
  \coordinate (WYZgX) at (barycentric cs:XZ-1=2/7,XY-2=2/7,YZ-1=3/7);
  \coordinate (XYZgW) at (barycentric cs:XZ-2=1/4,XY-1=1/4,WY-1=1/4,WZ-37=1/4);
  \coordinate (WXYZ)  at (barycentric cs:WZ-37=1/4,WY-1=1/4,XY-2=1/4,XZ-1=1/4);

}

%% Some tricky I-diagram code, if useful

\def \idiagramsetup {
  \def \radius {1.5}
  \def \delt {2}
  \def \diff {0.04}

  \def \ipresent { (A) circle (\radius) }
  \def \fcsz { (B) circle (\radius) }
  \def \fcso {
    [line join=round] ($ (i2) ! \diff ! (A) $) to
    [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
    [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
    [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
    [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $)
  }
  \def \rcso { (C) circle (\radius) }

  \def \labelpresent { \node at ($ (center) ! 2.6 ! (A) $) {\H{\textcolor{pres_color}{\Present}}} }
  \def \labelfcsz { \node at ($ (center) ! 2.85 ! (B) $) {\H{\textcolor{past_color}{\FCS_0}}} }
  \def \labelrcso { \node at ($ (center) ! 2.85 ! (C) $) {\H{\textcolor{futu_color}{\RCS_1}}} }
  \def \labelfcso { \node at ($ (center) ! 1.5 ! (i2) $) {\H{\FCS_1}} }

  \def \locationa { ($ (i3) ! 0.5 ! (T) $) }
  \def \locationb { ($ (i3) ! 0.15 ! (T) $) }
  \def \locationc { (barycentric cs:i6=5/12,i7=7/24,i9=7/24) }
  \def \locationd { (barycentric cs:i1=1/5,i3=1/5,i7=3/10,i9=3/10) }
  \def \locatione { (barycentric cs:i1=1/3,i3=1/3,i5=1/3) }
  \def \locationf { (barycentric cs:i2=5/12,i3=7/24,i5=7/24) }
  \def \locationg { ($ (i1) ! 0.55 ! (B) $) }
  \def \locationh { (barycentric cs:i1=7/24,i4=5/12,i5=7/24) }
  \def \locationi { ($ (i1) ! 2 ! (B) $) }
  \def \locationj { ($ (i5) ! 1.6 ! (C) $) }
  \def \locationk { (barycentric cs:i5=5/12,i7=7/24,i9=7/24) }
  \def \locationl { (barycentric cs:i2=1/2,i5=1/5,i7=3/10) }
  \def \locationm { (barycentric cs:i4=1/2,i5=1/5,i9=3/10) }
  \def \locationn { (barycentric cs:i1=7/24,i3=7/24,i6=5/12) }
  \def \locationo { ($ (i1) ! 1.6 ! (B) $) }

  \coordinate (A) at (0, 0);
  \coordinate (B) at (240:\delt);
  \coordinate (C) at (-60:\delt);
  \coordinate (D) at ($ (C) ! 0.33 ! 30:(A) $);
  \coordinate (T) at ($ (A) ! \radius ! (0, 1) $);
  \coordinate (center) at (barycentric cs:A=1/3,B=1/3,C=1/3);

  \path [ultra thick, name path=present] (A) circle (\radius);
  \path [ultra thick, name path=fcsz]    (B) circle (\radius);
  \path [ultra thick, name path=rcso]    (C) circle (\radius);

  \path [name intersections={of=present and rcso, by={i1, i2}}];
  \path [name intersections={of=fcsz and rcso, by={i3, i4}}];
  \path [name intersections={of=fcsz and present, by={i5, i6}}];

  \path [ultra thick, name path=fcso, line join=round, green] ($ (i2) ! \diff ! (A) $) to
        [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
        [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
        [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
        [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $);

  \path [name intersections={of=fcso and fcsz, by={i7, i8}}];
  \path [name intersections={of=fcso and present, by={i9, i10}}];
}

\def \processidiagram {
  \def \radius {1.25}
  \def \llong {1.8}

  \def \Past { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \Future { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }

  \path [ultra thick, name path=Past] \Past;
  \path [ultra thick, name path=Future] \Future;

  \path [name intersections={of=Past and Future, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \Present { (E-1) circle (\radius) }

  \path [ultra thick, name path=Present] \Present;

  \def \Presenta { (1, -\radius) circle (\radius) }

  \path [ultra thick, name path=Presenta] \Presenta;

  \coordinate (Pastlabel) at ($ (c) + (-\llong-\radius, 0.4*\radius) $);
  \coordinate (Futurelabel) at ($ (c) + (\llong+\radius, 0.4*\radius) $);
  \coordinate (Presentlabel) at ($ (E-1) + 1.05*(0, \radius) $);
  \coordinate (Presentalabel) at ($ (1, -\radius) + 1.05*(\radius, 0) $);

  \path [name intersections={of=Present and Past, name=ia}];
  \path [name intersections={of=Present and Future, name=ib}];

  \coordinate (qmulabel) at ($ (E-1)!0.3!(E-2) $);
  \coordinate (rmulabel) at ($ (E-1)!0.45!(Presentlabel) $);
  \coordinate (bmulabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ib-1)$);
  \coordinate (bmualabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ia-1)$);
  \coordinate (sigmamulabel) at ($ (E-1)!0.7!(E-2) $);

  \coordinate (rhomulabel) at ($ (E-1)!0.5!(E-2) $);
  \coordinate (hmulabel) at ($ (rhomulabel)!0.66!(Presentalabel) $);
}

\def \cmprocessidiagram {
  \def \radius {1.25}
  \def \iradius {1.2}
  \def \llong {2.25}
  \def \short {0.825}

  \def \A { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \B { (0, -0.05) arc (90:-90:\iradius) -- ++(-\short,0) arc (270:90:\iradius) -- cycle }
  \def \C { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }
  \def \D { (1, -0.05) arc (90:270:\iradius) -- ++(\short,0) arc (-90:90:\iradius) -- cycle }

  \path [ultra thick, name path=A] \A;
  \path [ultra thick, name path=B] \B;
  \path [ultra thick, name path=C] \C;
  \path [ultra thick, name path=D] \D;

  \path [name intersections={of=A and D, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \G { let \p1 = ($(c)-(E-2)$) in (c) circle ({veclen(\x1,\y1)}) }

  \path [ultra thick, name path=G] \G;

  \path [name intersections={of=A and G, by={aa, a}}];
  \path [name intersections={of=D and G, by={bb, b}}];

  \coordinate (Alabel) at ($ (c) + (-\llong-1.1*\radius, 0.55*\radius) $);
  \coordinate (Blabel) at ($ (c) + (-\short-1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Clabel) at ($ (c) + (\short+1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Dlabel) at ($ (c) + (\llong+1.1*\radius, 0.55*\radius) $);
  \coordinate (Glabel) at ($ (c) ! 2.5 ! (E-1) $);

  \coordinate (BC) at (barycentric cs:E-1=1/2,E-2=1/2);
  \coordinate (BGgC) at (barycentric cs:a=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (CGgB) at (barycentric cs:b=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (BgCG) at ($ (BC) - (2.25*\short, 0.2*\iradius) $);
  \coordinate (CgBG) at ($ (BC) + (2.25*\short, -0.2*\iradius) $);
  \coordinate (AgB) at ($ (BC) - (1.5*\llong, 0) $);
  \coordinate (DgC) at ($ (BC) + (1.5*\llong, 0) $);
  \coordinate (BgC) at ($ (BC) - (1.8*\short, 0) $);
  \coordinate (CgB) at ($ (BC) + (1.8*\short, 0) $);
}


==> vaucanson.tikz <==
\tikzstyle{vaucanson}=[
  %node distance=1.25cm,
  node distance=3cm,
  bend angle=15,
  auto,
  % For some reason, the loop direction cannot be overwritten if we set the
  % style for "every loop" to be "->".  Curiously, this doesn't seem to be
  % an issue for "every edge".
  every loop/.style={},
  every edge/.style={->,draw=black,line width=1.2,>=latex,shorten <=1pt, shorten >=1pt},
  every state/.style={draw=black,line width=2,font=\large},
  loop right/.style={right,out=22,in=-22,loop},
  loop above/.style={above,out=112,in=68,loop},
  loop left/.style={left,out=202,in=158,loop},
  loop below/.style={below,out=292,in=248,loop},
  loop above right/.style={right,out=67,in=23,loop},
  loop above left/.style={left,out=157,in=113,loop},
  loop below left/.style={left,out=247,in=203,loop},
  loop below right/.style={right,out=337,in=293,loop},
  binode/.style={minimum size=1cm,inner sep=0pt},
]

\tikzset{
  mystate/.style={circle,draw,fill=black}
}

%%% Command for bicausal nodes. This only supports relative positioning.
%%% Use as: \binode[state][red,blue] (AC) [left=of someNode] {$\A:\:C$};
\makeatletter
\newcommand{\binode}[1][state]{%
  \@ifnextchar[{\binode@i[{#1}]}{\binode@i[{#1}][{yellow},{gray!70}]}%
}
\def\binode@i[#1][#2,#3]{%
  \@ifnextchar({\binode@ii[{#1}][{#2},{#3}]}{\binode@ii[{#1}][{#2},{#3}]({})}%
}
\def\binode@ii[#1][#2,#3](#4){%
  \@ifnextchar[{\binode@iii[{#1}][{#2},{#3}]({#4})}{\binode@iii[{#1}][{#2},{#3}]({#4})[{}]}%
}
\def\binode@iii[#1][#2,#3](#4)[#5]#6{%

  \node[#1,binode] (#4) [#5] {#6};
  \node[yshift=-10pt] (#4SS) at (#4.270) {};
  \node[xshift=-10pt] (#4WW) at (#4.180) {};
  \node[xshift=-10pt] (#4NN) at (#4.180) {};
  \node[xshift=-10pt,yshift=10pt] (#4NW) at (#4.135) {};
  % forward shading
  \begin{scope}
    \path[clip] (#4.255) -- +(-.8cm,0cm) -- +(-.8cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#2,binode] (#4f) [#5] {#6};
  \end{scope}
  % reverse shading
  \begin{scope}
    \path[clip] (#4.75) -- +(.8cm,0cm) -- +(.8cm,-1cm) -- (#4.255) -- cycle;
%    ++(0cm,-.2cm) -- ++(.8cm,0cm)  -- ++(0cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#3,binode] (#4r) [#5] {#6};
  \end{scope}
  \node {} % semicolon purposefully omitted. this is a dummy call
}
\makeatother

\providecommand{\Symbol}[1]{\textcolor{black}{#1}}
\providecommand{\Edge}[2]{\ensuremath{\Symbol{#1\!:\!#2}}}
\providecommand{\TEdge}[3]{\ensuremath{\Symbol{#1|} #2 \, \Symbol{\!:\!#3}}}

\definecolor{FCSA}{RGB}{141,211,199}
\definecolor{FCSB}{RGB}{255,255,179}
\definecolor{RCSC}{RGB}{185,138,196}
\definecolor{RCSD}{RGB}{231,143,111}
\definecolor{RCSE}{RGB}{128,177,211}

